Fast and Actionable Classification of HPC I/O Time Series

Input/output (I/O) is a major bottleneck for highperformance computing (HPC) performance. One of the challenges is the contention between jobs when sharing the parallel file system. However, tackling this issue depends on knowing the temporal behavior of jobs. In this paper, we propose a clusteringbased approach to characterize jobs' temporal I/O behavior. We propose SAGE, a lightweight method that cuts I/O traces into short windows and learns an alphabet from them. The trace then becomes a sequence of symbols, which we call ''genome'', and we use clustering to separate them into classes. We evaluate SAGE and its two-stage variant SAGE-2 on 819,771 real traces from 2 HPC systems. We compare them against other techniques from the state of the art on three metrics, including one we propose. Compared to K-shape, the best baseline available, SAGE-2 lowers the median intra-cluster metrics by 9.1% on average, and achieves this in 2 minutes of clustering time versus 3.8 hours, a 109x speedup. More importantly, clusters created by SAGE and SAGE-2 carry enough information to act on: we evaluate the use of the cluster centroids for I/O scheduling, and show that our approach can decrease I/O stretch by up to 24% compared to the state of the art (round-robin placement).

==> figures/PLF/read/job_length_read.csv <==
min_length,max_length,label,strategy,metric,value
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.748004919521483
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.748004919521483
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,intra,880.9724146460962
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.2971055397358059
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.16
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,inter,764.8187390840792
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.512086885825462
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,1.4999999999999998
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9378866898774227
30,600,30 s–10 min,GENOME_2STAGE_OPTI,aggregate,0.6887534146104307
30,600,30 s–10 min,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.6887534146104307
30,600,30 s–10 min,GENOME_2STAGE_OPTI,intra,700.0632596813738
30,600,30 s–10 min,GENOME_2STAGE_OPTI,intra_sbd,0.2523708053710702
30,600,30 s–10 min,GENOME_2STAGE_OPTI,intra_phase_level,0.16
30,600,30 s–10 min,GENOME_2STAGE_OPTI,inter,1710.2328860425264
30,600,30 s–10 min,GENOME_2STAGE_OPTI,inter_sbd,0.3310205752257105
30,600,30 s–10 min,GENOME_2STAGE_OPTI,inter_phase_level,0.3
30,600,30 s–10 min,GENOME_2STAGE_OPTI,balance,0.7751952482068029
30,600,30 s–10 min,RAW,aggregate,0.6351395804288283
30,600,30 s–10 min,RAW,aggregate_dropsmall5,0.6351395804288283
30,600,30 s–10 min,RAW,intra,667.2937254460536
30,600,30 s–10 min,RAW,intra_sbd,0.1884298271938334
30,600,30 s–10 min,RAW,intra_phase_level,0.22
30,600,30 s–10 min,RAW,inter,1890.2895547846585
30,600,30 s–10 min,RAW,inter_sbd,0.10451406775052924
30,600,30 s–10 min,RAW,inter_phase_level,0.20249999999999996
30,600,30 s–10 min,RAW,balance,0.7332023560687645
30,600,30 s–10 min,RAW_KSHAPE,aggregate,0.6422735479916669
30,600,30 s–10 min,RAW_KSHAPE,aggregate_dropsmall5,0.6422735479916669
30,600,30 s–10 min,RAW_KSHAPE,intra,1129.5834990531362
30,600,30 s–10 min,RAW_KSHAPE,intra_sbd,0.2323741427009115
30,600,30 s–10 min,RAW_KSHAPE,intra_phase_level,0.15
30,600,30 s–10 min,RAW_KSHAPE,inter,757.8561577533756
30,600,30 s–10 min,RAW_KSHAPE,inter_sbd,0.6144740084123741
30,600,30 s–10 min,RAW_KSHAPE,inter_phase_level,0.555
30,600,30 s–10 min,RAW_KSHAPE,balance,0.9116899922982372
30,600,30 s–10 min,TSFRESH,aggregate,0.39577141539174837
30,600,30 s–10 min,TSFRESH,aggregate_dropsmall5,0.39577141539174837
30,600,30 s–10 min,TSFRESH,intra,1177.0163676840962
30,600,30 s–10 min,TSFRESH,intra_sbd,0.2899028641285689
30,600,30 s–10 min,TSFRESH,intra_phase_level,0.15
30,600,30 s–10 min,TSFRESH,inter,2733.433344795145
30,600,30 s–10 min,TSFRESH,inter_sbd,0.03027107567863265
30,600,30 s–10 min,TSFRESH,inter_phase_level,0.0675
30,600,30 s–10 min,TSFRESH,balance,0.01574008388811569
30,600,30 s–10 min,DTW,aggregate,0.42730321311603986
30,600,30 s–10 min,DTW,aggregate_dropsmall5,0.42730321311603986
30,600,30 s–10 min,DTW,intra,905.0472587965776
30,600,30 s–10 min,DTW,intra_sbd,0.5063904132813893
30,600,30 s–10 min,DTW,intra_phase_level,0.41
30,600,30 s–10 min,DTW,inter,1787.1881110339036
30,600,30 s–10 min,DTW,inter_sbd,0.5336310598457006
30,600,30 s–10 min,DTW,inter_phase_level,0.3175
30,600,30 s–10 min,DTW,balance,0.7375554039121746
30,600,30 s–10 min,RANDOM,aggregate,0.46406408878812194
30,600,30 s–10 min,RANDOM,aggregate_dropsmall5,0.46406408878812194
30,600,30 s–10 min,RANDOM,intra,886.5217140238541
30,600,30 s–10 min,RANDOM,intra_sbd,0.2906410163045607
30,600,30 s–10 min,RANDOM,intra_phase_level,0.15
30,600,30 s–10 min,RANDOM,inter,53.25036616327761
30,600,30 s–10 min,RANDOM,inter_sbd,0.0009887861848052
30,600,30 s–10 min,RANDOM,inter_phase_level,0.005
30,600,30 s–10 min,RANDOM,balance,0.9999999870043109
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.4070468033167597
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.4070468033167597
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,intra,244.84655608074962
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.6488613567674648
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.09
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,inter,174.42226523782378
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.6337411750239614
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,0.395
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9521815234948564
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,aggregate,0.4965431819325656
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.4965431819325656
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,intra,260.21640990343707
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,intra_sbd,0.555015357365792
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,intra_phase_level,0.08
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,inter,1826.0379625337812
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,inter_sbd,0.7233066073874769
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,inter_phase_level,0.43
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,balance,0.6593244839790527
600,3600,10 min–1 h,RAW,aggregate,0.30640142249972874
600,3600,10 min–1 h,RAW,aggregate_dropsmall5,0.30640142249972874
600,3600,10 min–1 h,RAW,intra,280.7865768768819
600,3600,10 min–1 h,RAW,intra_sbd,0.7326066865463445
600,3600,10 min–1 h,RAW,intra_phase_level,0.47
600,3600,10 min–1 h,RAW,inter,6758.094982239279
600,3600,10 min–1 h,RAW,inter_sbd,0.742467341930116
600,3600,10 min–1 h,RAW,inter_phase_level,5.9
600,3600,10 min–1 h,RAW,balance,0.09413571824272193
600,3600,10 min–1 h,RAW_KSHAPE,aggregate,0.5178497189043919
600,3600,10 min–1 h,RAW_KSHAPE,aggregate_dropsmall5,0.5178497189043919
600,3600,10 min–1 h,RAW_KSHAPE,intra,262.65598214914314
600,3600,10 min–1 h,RAW_KSHAPE,intra_sbd,0.5555024771459325
600,3600,10 min–1 h,RAW_KSHAPE,intra_phase_level,0.26
600,3600,10 min–1 h,RAW_KSHAPE,inter,279.3485424233235
600,3600,10 min–1 h,RAW_KSHAPE,inter_sbd,0.8133382676126184
600,3600,10 min–1 h,RAW_KSHAPE,inter_phase_level,0.41000000000000003
600,3600,10 min–1 h,RAW_KSHAPE,balance,0.7636495304517215
600,3600,10 min–1 h,TSFRESH,aggregate,0.5356223012889166
600,3600,10 min–1 h,TSFRESH,aggregate_dropsmall5,0.5356223012889166
600,3600,10 min–1 h,TSFRESH,intra,145.4818067209387
600,3600,10 min–1 h,TSFRESH,intra_sbd,0.7983541058237413
600,3600,10 min–1 h,TSFRESH,intra_phase_level,0.6599999999999999
600,3600,10 min–1 h,TSFRESH,inter,12085.868150911598
600,3600,10 min–1 h,TSFRESH,inter_sbd,0.768323353517936
600,3600,10 min–1 h,TSFRESH,inter_phase_level,19.09
600,3600,10 min–1 h,TSFRESH,balance,0.031213416638290793
600,3600,10 min–1 h,DTW,aggregate,0.2450825750603917
600,3600,10 min–1 h,DTW,aggregate_dropsmall5,0.2450825750603917
600,3600,10 min–1 h,DTW,intra,282.64142921377606
600,3600,10 min–1 h,DTW,intra_sbd,0.7194343418322213
600,3600,10 min–1 h,DTW,intra_phase_level,0.48
600,3600,10 min–1 h,DTW,inter,3367.0456640849625
600,3600,10 min–1 h,DTW,inter_sbd,0.7520586662368964
600,3600,10 min–1 h,DTW,inter_phase_level,0.635
600,3600,10 min–1 h,DTW,balance,0.14543365312530368
600,3600,10 min–1 h,RANDOM,aggregate,0.3077763301011395
600,3600,10 min–1 h,RANDOM,aggregate_dropsmall5,0.3077763301011395
600,3600,10 min–1 h,RANDOM,intra,279.98752123158556
600,3600,10 min–1 h,RANDOM,intra_sbd,0.7532843079896484
600,3600,10 min–1 h,RANDOM,intra_phase_level,0.41
600,3600,10 min–1 h,RANDOM,inter,63.7557310678194
600,3600,10 min–1 h,RANDOM,inter_sbd,0.7269227119080975
600,3600,10 min–1 h,RANDOM,inter_phase_level,0.075
600,3600,10 min–1 h,RANDOM,balance,0.9999999429972974
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.4969066957391784
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.4969066957391784
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,intra,120.09990081289898
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.6546384293598582
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.13
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,inter,230.2059055338612
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.7894909734884943
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,0.89
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9339622595082494
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,aggregate,0.37936092955411116
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.37936092955411116
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,intra,160.46655814813684
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,intra_sbd,0.6771858264496995
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,intra_phase_level,0.1
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,inter,912.6479912073676
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,inter_sbd,0.7758057642488987
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,inter_phase_level,1.105
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,balance,0.5758132547920561
3600,10800,1 h–3 h,RAW,aggregate,0.4956805639885907
3600,10800,1 h–3 h,RAW,aggregate_dropsmall5,0.4956805639885907
3600,10800,1 h–3 h,RAW,intra,77.17214720051246
3600,10800,1 h–3 h,RAW,intra_sbd,0.8134447861494722
3600,10800,1 h–3 h,RAW,intra_phase_level,0.58
3600,10800,1 h–3 h,RAW,inter,19088.040750733744
3600,10800,1 h–3 h,RAW,inter_sbd,0.8117844716882352
3600,10800,1 h–3 h,RAW,inter_phase_level,53.185
3600,10800,1 h–3 h,RAW,balance,0.02733106082381301
3600,10800,1 h–3 h,RAW_KSHAPE,aggregate,0.36276536689129857
3600,10800,1 h–3 h,RAW_KSHAPE,aggregate_dropsmall5,0.36276536689129857
3600,10800,1 h–3 h,RAW_KSHAPE,intra,134.48966299975416
3600,10800,1 h–3 h,RAW_KSHAPE,intra_sbd,0.8201050738960403
3600,10800,1 h–3 h,RAW_KSHAPE,intra_phase_level,0.4
3600,10800,1 h–3 h,RAW_KSHAPE,inter,475.157841170147
3600,10800,1 h–3 h,RAW_KSHAPE,inter_sbd,0.8531183303006769
3600,10800,1 h–3 h,RAW_KSHAPE,inter_phase_level,0.5900000000000001
3600,10800,1 h–3 h,RAW_KSHAPE,balance,0.6355671650484812
3600,10800,1 h–3 h,TSFRESH,aggregate,0.45645474387411306
3600,10800,1 h–3 h,TSFRESH,aggregate_dropsmall5,0.45645474387411306
3600,10800,1 h–3 h,TSFRESH,intra,44.34675447460215
3600,10800,1 h–3 h,TSFRESH,intra_sbd,0.7962248062241427
3600,10800,1 h–3 h,TSFRESH,intra_phase_level,0.67
3600,10800,1 h–3 h,TSFRESH,inter,12551.449867596944
3600,10800,1 h–3 h,TSFRESH,inter_sbd,0.8100696875732829
3600,10800,1 h–3 h,TSFRESH,inter_phase_level,50.055
3600,10800,1 h–3 h,TSFRESH,balance,0.03385726765740022
3600,10800,1 h–3 h,DTW,aggregate,0.4748514179556093
3600,10800,1 h–3 h,DTW,aggregate_dropsmall5,0.4748514179556093
3600,10800,1 h–3 h,DTW,intra,82.31295427161055
3600,10800,1 h–3 h,DTW,intra_sbd,0.6270864687804318
3600,10800,1 h–3 h,DTW,intra_phase_level,0.3299999999999999
3600,10800,1 h–3 h,DTW,inter,12854.181912433927
3600,10800,1 h–3 h,DTW,inter_sbd,0.772039160075098
3600,10800,1 h–3 h,DTW,inter_phase_level,6.94
3600,10800,1 h–3 h,DTW,balance,0.19771783712278837
3600,10800,1 h–3 h,RANDOM,aggregate,0.3294242756999948
3600,10800,1 h–3 h,RANDOM,aggregate_dropsmall5,0.3294242756999948
3600,10800,1 h–3 h,RANDOM,intra,198.57210019979917
3600,10800,1 h–3 h,RANDOM,intra_sbd,0.8004443869820049
3600,10800,1 h–3 h,RANDOM,intra_phase_level,0.29
3600,10800,1 h–3 h,RANDOM,inter,155.861984395277
3600,10800,1 h–3 h,RANDOM,inter_sbd,0.8156146929577308
3600,10800,1 h–3 h,RANDOM,inter_phase_level,0.16749999999999998
3600,10800,1 h–3 h,RANDOM,balance,0.9999994074232574


==> figures/PLF/read/resample_sweep_read.csv <==
resample,strategy,metric,value
100,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.7116460683310634
100,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.7116460683310634
100,GENOME_GENOME_RESAMPLE_ENCODING,intra,300.9714587427332
100,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.5389880813477305
100,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.16
100,GENOME_GENOME_RESAMPLE_ENCODING,inter,198.71490811024262
100,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.4765301769918001
100,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,1.12
100,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9667504868926877
100,GENOME_2STAGE_OPTI,aggregate,0.6978017902889045
100,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.6978017902889045
100,GENOME_2STAGE_OPTI,intra,252.53420696922586
100,GENOME_2STAGE_OPTI,intra_sbd,0.5096407925536015
100,GENOME_2STAGE_OPTI,intra_phase_level,0.16
100,GENOME_2STAGE_OPTI,inter,2671.260725591626
100,GENOME_2STAGE_OPTI,inter_sbd,0.4689994142235204
100,GENOME_2STAGE_OPTI,inter_phase_level,0.3249999999999999
100,GENOME_2STAGE_OPTI,balance,0.6652144320159932
100,RAW,aggregate,0.5471318124547585
100,RAW,aggregate_dropsmall5,0.5471318124547585
100,RAW,intra,648.4223575404492
100,RAW,intra_sbd,0.2816349159473348
100,RAW,intra_phase_level,0.24
100,RAW,inter,3357.7803159799187
100,RAW,inter_sbd,0.10612871044445066
100,RAW,inter_phase_level,0.20499999999999996
100,RAW,balance,0.5472925081367702
100,RAW_KSHAPE,aggregate,0.6904618512412869
100,RAW_KSHAPE,aggregate_dropsmall5,0.6904618512412869
100,RAW_KSHAPE,intra,592.0571944733504
100,RAW_KSHAPE,intra_sbd,0.37120869945660606
100,RAW_KSHAPE,intra_phase_level,0.2
100,RAW_KSHAPE,inter,758.569380455022
100,RAW_KSHAPE,inter_sbd,0.615193773017287
100,RAW_KSHAPE,inter_phase_level,1.015
100,RAW_KSHAPE,balance,0.8063882110304034
100,TSFRESH,aggregate,0.37426928636421664
100,TSFRESH,aggregate_dropsmall5,0.37426928636421664
100,TSFRESH,intra,715.6795164275621
100,TSFRESH,intra_sbd,0.5086290747800202
100,TSFRESH,intra_phase_level,0.1399999999999999
100,TSFRESH,inter,3305.644500523804
100,TSFRESH,inter_sbd,0.0215763851582994
100,TSFRESH,inter_phase_level,0.2
100,TSFRESH,balance,0.010139527656759949
100,DTW,aggregate,0.3693368098298941
100,DTW,aggregate_dropsmall5,0.3693368098298941
100,DTW,intra,704.3934300568164
100,DTW,intra_sbd,0.6781891350275377
100,DTW,intra_phase_level,0.62
100,DTW,inter,3163.6944899261725
100,DTW,inter_sbd,0.5078847363667188
100,DTW,inter_phase_level,0.27749999999999997
100,DTW,balance,0.5551169428204674
100,RANDOM,aggregate,0.34668026510704497
100,RANDOM,aggregate_dropsmall5,0.34668026510704497
100,RANDOM,intra,715.3633615174676
100,RANDOM,intra_sbd,0.5092256187053261
100,RANDOM,intra_phase_level,0.1399999999999999
100,RANDOM,inter,80.25381110419258
100,RANDOM,inter_sbd,0.00111489314230065
100,RANDOM,inter_phase_level,0.005
100,RANDOM,balance,0.9999999958339855
300,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.7471521085849548
300,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.7471521085849548
300,GENOME_GENOME_RESAMPLE_ENCODING,intra,362.783651906961
300,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.5356179361829282
300,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.11
300,GENOME_GENOME_RESAMPLE_ENCODING,inter,520.6414363409942
300,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.4982821420955441
300,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,1.25
300,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9608886205239766
300,GENOME_2STAGE_OPTI,aggregate,0.6441191659063683
300,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.6441191659063683
300,GENOME_2STAGE_OPTI,intra,332.6599811156943
300,GENOME_2STAGE_OPTI,intra_sbd,0.47167995218126113
300,GENOME_2STAGE_OPTI,intra_phase_level,0.1399999999999999
300,GENOME_2STAGE_OPTI,inter,1636.0083624889658
300,GENOME_2STAGE_OPTI,inter_sbd,0.38748002033675655
300,GENOME_2STAGE_OPTI,inter_phase_level,0.28
300,GENOME_2STAGE_OPTI,balance,0.6778722034039346
300,RAW,aggregate,0.5374481882043934
300,RAW,aggregate_dropsmall5,0.5374481882043934
300,RAW,intra,524.6970909598249
300,RAW,intra_sbd,0.29621522496156744
300,RAW,intra_phase_level,0.24
300,RAW,inter,1896.3869465287942
300,RAW,inter_sbd,0.1040153110251226
300,RAW,inter_phase_level,0.20249999999999996
300,RAW,balance,0.5474729189182908
300,RAW_KSHAPE,aggregate,0.7322343583084476
300,RAW_KSHAPE,aggregate_dropsmall5,0.7322343583084476
300,RAW_KSHAPE,intra,448.80918491160645
300,RAW_KSHAPE,intra_sbd,0.4188453405311241
300,RAW_KSHAPE,intra_phase_level,0.22
300,RAW_KSHAPE,inter,305.2881397964303
300,RAW_KSHAPE,inter_sbd,0.6756407874071494
300,RAW_KSHAPE,inter_phase_level,1.0325
300,RAW_KSHAPE,balance,0.9497623367514154
300,TSFRESH,aggregate,0.3979041177912729
300,TSFRESH,aggregate_dropsmall5,0.3979041177912729
300,TSFRESH,intra,714.8582697119951
300,TSFRESH,intra_sbd,0.5003212096492818
300,TSFRESH,intra_phase_level,0.1399999999999999
300,TSFRESH,inter,3305.644500523804
300,TSFRESH,inter_sbd,0.0215763851582994
300,TSFRESH,inter_phase_level,0.2
300,TSFRESH,balance,0.010139527656759949
300,DTW,aggregate,0.3287480118353622
300,DTW,aggregate_dropsmall5,0.3287480118353622
300,DTW,intra,762.4864179295611
300,DTW,intra_sbd,0.7366881657834012
300,DTW,intra_phase_level,0.72
300,DTW,inter,2362.9158378401976
300,DTW,inter_sbd,0.5666542010518547
300,DTW,inter_phase_level,0.2925
300,DTW,balance,0.5257791108367952
300,RANDOM,aggregate,0.4340334202690606
300,RANDOM,aggregate_dropsmall5,0.4340334202690606
300,RANDOM,intra,475.2051148115603
300,RANDOM,intra_sbd,0.5521086670979153
300,RANDOM,intra_phase_level,0.1399999999999999
300,RANDOM,inter,44.21567314658738
300,RANDOM,inter_sbd,0.0010318773391462
300,RANDOM,inter_phase_level,0.005
300,RANDOM,balance,0.9999999958339855
500,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.7515429077457377
500,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.7515429077457377
500,GENOME_GENOME_RESAMPLE_ENCODING,intra,375.6780235911587
500,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.5204357966315023
500,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.1
500,GENOME_GENOME_RESAMPLE_ENCODING,inter,550.8993152553385
500,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.5358931984324291
500,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,0.94
500,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9637663569369577
500,GENOME_2STAGE_OPTI,aggregate,0.626713063389836
500,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.626713063389836
500,GENOME_2STAGE_OPTI,intra,366.72443907693474
500,GENOME_2STAGE_OPTI,intra_sbd,0.4785753903348253
500,GENOME_2STAGE_OPTI,intra_phase_level,0.12
500,GENOME_2STAGE_OPTI,inter,1407.958649006498
500,GENOME_2STAGE_OPTI,inter_sbd,0.3715026256711036
500,GENOME_2STAGE_OPTI,inter_phase_level,0.26
500,GENOME_2STAGE_OPTI,balance,0.676668791726999
500,RAW,aggregate,0.5466333432347242
500,RAW,aggregate_dropsmall5,0.5466333432347242
500,RAW,intra,504.1073078208301
500,RAW,intra_sbd,0.30228227938381325
500,RAW,intra_phase_level,0.24
500,RAW,inter,1513.0386964264862
500,RAW,inter_sbd,0.0933139672072788
500,RAW,inter_phase_level,0.3299999999999999
500,RAW,balance,0.555526449343392
500,RAW_KSHAPE,aggregate,0.7489615007942673
500,RAW_KSHAPE,aggregate_dropsmall5,0.7489615007942673
500,RAW_KSHAPE,intra,428.82293632678346
500,RAW_KSHAPE,intra_sbd,0.4073271111441651
500,RAW_KSHAPE,intra_phase_level,0.24
500,RAW_KSHAPE,inter,275.15414358950557
500,RAW_KSHAPE,inter_sbd,0.7983397855877873
500,RAW_KSHAPE,inter_phase_level,0.8775
500,RAW_KSHAPE,balance,0.9046458728171896
500,TSFRESH,aggregate,0.38240895785616486
500,TSFRESH,aggregate_dropsmall5,0.38240895785616486
500,TSFRESH,intra,716.1957991676828
500,TSFRESH,intra_sbd,0.5130470700171713
500,TSFRESH,intra_phase_level,0.1399999999999999
500,TSFRESH,inter,3305.6445005238043
500,TSFRESH,inter_sbd,0.0215763851582998
500,TSFRESH,inter_phase_level,0.2
500,TSFRESH,balance,0.010139527656759949
500,DTW,aggregate,0.3219436364639123
500,DTW,aggregate_dropsmall5,0.3219436364639123
500,DTW,intra,667.5103331989956
500,DTW,intra_sbd,0.7350000833779026
500,DTW,intra_phase_level,0.67
500,DTW,inter,1530.722265480371
500,DTW,inter_sbd,0.6408897863246948
500,DTW,inter_phase_level,0.285
500,DTW,balance,0.5603885831141495
500,RANDOM,aggregate,0.44341767382562736
500,RANDOM,aggregate_dropsmall5,0.44341767382562736
500,RANDOM,intra,449.6293455798648
500,RANDOM,intra_sbd,0.5570108626862357
500,RANDOM,intra_phase_level,0.1399999999999999
500,RANDOM,inter,40.13907605656722
500,RANDOM,inter_sbd,0.0012063229031198499
500,RANDOM,inter_phase_level,0.005
500,RANDOM,balance,0.9999999958339855
700,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.7256291195967907
700,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.7256291195967907
700,GENOME_GENOME_RESAMPLE_ENCODING,intra,395.9551951499953
700,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.5113957679622059
700,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.1
700,GENOME_GENOME_RESAMPLE_ENCODING,inter,395.4398498123434
700,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.4831524193193371
700,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,0.895
700,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9561218059087803
700,GENOME_2STAGE_OPTI,aggregate,0.6939794683069015
700,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.6939794683069015
700,GENOME_2STAGE_OPTI,intra,365.1906490332418
700,GENOME_2STAGE_OPTI,intra_sbd,0.4455348316102802
700,GENOME_2STAGE_OPTI,intra_phase_level,0.08
700,GENOME_2STAGE_OPTI,inter,1288.4727836174338
700,GENOME_2STAGE_OPTI,inter_sbd,0.5223884712215476
700,GENOME_2STAGE_OPTI,inter_phase_level,0.41
700,GENOME_2STAGE_OPTI,balance,0.6839973927241844
700,RAW,aggregate,0.5449675691659135
700,RAW,aggregate_dropsmall5,0.5449675691659135
700,RAW,intra,481.9717293583962
700,RAW,intra_sbd,0.3042447130863498
700,RAW,intra_phase_level,0.24
700,RAW,inter,1253.823317152319
700,RAW,inter_sbd,0.092956463913052
700,RAW,inter_phase_level,0.3299999999999999
700,RAW,balance,0.5556896445626299
700,RAW_KSHAPE,aggregate,0.6644423980431323
700,RAW_KSHAPE,aggregate_dropsmall5,0.6644423980431323
700,RAW_KSHAPE,intra,411.5735868700778
700,RAW_KSHAPE,intra_sbd,0.4996268881951831
700,RAW_KSHAPE,intra_phase_level,0.31
700,RAW_KSHAPE,inter,351.3519855568318
700,RAW_KSHAPE,inter_sbd,0.7779593604872366
700,RAW_KSHAPE,inter_phase_level,0.6000000000000001
700,RAW_KSHAPE,balance,0.8497436840396686
700,TSFRESH,aggregate,0.38126260358034336
700,TSFRESH,aggregate_dropsmall5,0.38126260358034336
700,TSFRESH,intra,715.8794852734252
700,TSFRESH,intra_sbd,0.5085827556395814
700,TSFRESH,intra_phase_level,0.1399999999999999
700,TSFRESH,inter,3305.644500523804
700,TSFRESH,inter_sbd,0.0215763851582996
700,TSFRESH,inter_phase_level,0.2
700,TSFRESH,balance,0.010139527656759949
700,DTW,aggregate,0.3172494390728154
700,DTW,aggregate_dropsmall5,0.3172494390728154
700,DTW,intra,642.2208168074825
700,DTW,intra_sbd,0.7307273149266483
700,DTW,intra_phase_level,0.7
700,DTW,inter,1301.0394019343146
700,DTW,inter_sbd,0.5993291516227113
700,DTW,inter_phase_level,0.2799999999999999
700,DTW,balance,0.5500344857700366
700,RANDOM,aggregate,0.42872084015943485
700,RANDOM,aggregate_dropsmall5,0.42872084015943485
700,RANDOM,intra,471.4406271033108
700,RANDOM,intra_sbd,0.5597951547366029
700,RANDOM,intra_phase_level,0.1399999999999999
700,RANDOM,inter,38.67839877135566
700,RANDOM,inter_sbd,0.00167614981792295
700,RANDOM,inter_phase_level,0.005
700,RANDOM,balance,0.9999999958339855
900,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.6525149373482629
900,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.6525149373482629
900,GENOME_GENOME_RESAMPLE_ENCODING,intra,573.6018319906768
900,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.5205883459590037
900,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.09
900,GENOME_GENOME_RESAMPLE_ENCODING,inter,854.8430000502577
900,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.6382987855431835
900,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,0.64
900,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9548611622725306
900,GENOME_2STAGE_OPTI,aggregate,0.4570956687752457
900,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.4570956687752457
900,GENOME_2STAGE_OPTI,intra,691.2955089388379
900,GENOME_2STAGE_OPTI,intra_sbd,0.5425012029779974
900,GENOME_2STAGE_OPTI,intra_phase_level,0.13
900,GENOME_2STAGE_OPTI,inter,1248.9461793842784
900,GENOME_2STAGE_OPTI,inter_sbd,0.5212830543261405
900,GENOME_2STAGE_OPTI,inter_phase_level,0.275
900,GENOME_2STAGE_OPTI,balance,0.6530614772964001
900,RAW,aggregate,0.7161241555526546
900,RAW,aggregate_dropsmall5,0.7161241555526546
900,RAW,intra,549.5186557179213
900,RAW,intra_sbd,0.4179088817046161
900,RAW,intra_phase_level,0.24
900,RAW,inter,11580.38337878164
900,RAW,inter_sbd,0.2203382153420379
900,RAW,inter_phase_level,1.2975
900,RAW,balance,0.6569420409066251
900,RAW_KSHAPE,aggregate,0.5580883909664962
900,RAW_KSHAPE,aggregate_dropsmall5,0.5580883909664962
900,RAW_KSHAPE,intra,704.8024126963434
900,RAW_KSHAPE,intra_sbd,0.4418168941814065
900,RAW_KSHAPE,intra_phase_level,0.16
900,RAW_KSHAPE,inter,626.3950095239672
900,RAW_KSHAPE,inter_sbd,0.6955344453904289
900,RAW_KSHAPE,inter_phase_level,0.32
900,RAW_KSHAPE,balance,0.9447708031148169
900,TSFRESH,aggregate,0.2791218884550672
900,TSFRESH,aggregate_dropsmall5,0.2791218884550672
900,TSFRESH,intra,714.5819777548518
900,TSFRESH,intra_sbd,0.5082530060485806
900,TSFRESH,intra_phase_level,0.1399999999999999
900,TSFRESH,inter,3305.6445005238043
900,TSFRESH,inter_sbd,0.0215763851582995
900,TSFRESH,inter_phase_level,0.2
900,TSFRESH,balance,0.010139527656759949
900,DTW,aggregate,0.5765420606656796
900,DTW,aggregate_dropsmall5,0.5765420606656796
900,DTW,intra,562.6848055653747
900,DTW,intra_sbd,0.7174880198242013
900,DTW,intra_phase_level,0.72
900,DTW,inter,7878.740959912835
900,DTW,inter_sbd,0.5495426825752533
900,DTW,inter_phase_level,4.58
900,DTW,balance,0.6588947766512384
900,RANDOM,aggregate,0.4524621911934959
900,RANDOM,aggregate_dropsmall5,0.4524621911934959
900,RANDOM,intra,586.1557045366008
900,RANDOM,intra_sbd,0.5771178308455306
900,RANDOM,intra_phase_level,0.1399999999999999
900,RANDOM,inter,342.86921584106585
900,RANDOM,inter_sbd,0.0017943321332498
900,RANDOM,inter_phase_level,0.005
900,RANDOM,balance,0.999999996776976


==> figures/PLF/write/job_length_write.csv <==
min_length,max_length,label,strategy,metric,value
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.5849292035709375
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.5849292035709375
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,intra,1170.6242282500084
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.3381177519843773
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.2299999999999999
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,inter,563.0288504083431
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.5214130145952998
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,0.52
30,600,30 s–10 min,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9253912140023347
30,600,30 s–10 min,GENOME_2STAGE_OPTI,aggregate,0.6998661525487465
30,600,30 s–10 min,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.6998661525487465
30,600,30 s–10 min,GENOME_2STAGE_OPTI,intra,963.4626015217552
30,600,30 s–10 min,GENOME_2STAGE_OPTI,intra_sbd,0.2741264003512667
30,600,30 s–10 min,GENOME_2STAGE_OPTI,intra_phase_level,0.1699999999999999
30,600,30 s–10 min,GENOME_2STAGE_OPTI,inter,1312.68500726479
30,600,30 s–10 min,GENOME_2STAGE_OPTI,inter_sbd,0.4880084784386961
30,600,30 s–10 min,GENOME_2STAGE_OPTI,inter_phase_level,0.4549999999999999
30,600,30 s–10 min,GENOME_2STAGE_OPTI,balance,0.8937907553681332
30,600,30 s–10 min,RAW,aggregate,0.6022359580020267
30,600,30 s–10 min,RAW,aggregate_dropsmall5,0.6022359580020267
30,600,30 s–10 min,RAW,intra,1030.2976379245938
30,600,30 s–10 min,RAW,intra_sbd,0.3444859334484261
30,600,30 s–10 min,RAW,intra_phase_level,0.25
30,600,30 s–10 min,RAW,inter,1875.3096924492017
30,600,30 s–10 min,RAW,inter_sbd,0.4775941147576426
30,600,30 s–10 min,RAW,inter_phase_level,0.6275
30,600,30 s–10 min,RAW,balance,0.8228736766303932
30,600,30 s–10 min,RAW_KSHAPE,aggregate,0.654965042197362
30,600,30 s–10 min,RAW_KSHAPE,aggregate_dropsmall5,0.654965042197362
30,600,30 s–10 min,RAW_KSHAPE,intra,1228.8508096781954
30,600,30 s–10 min,RAW_KSHAPE,intra_sbd,0.2584316249542721
30,600,30 s–10 min,RAW_KSHAPE,intra_phase_level,0.2299999999999999
30,600,30 s–10 min,RAW_KSHAPE,inter,292.107766741844
30,600,30 s–10 min,RAW_KSHAPE,inter_sbd,0.6258260720908405
30,600,30 s–10 min,RAW_KSHAPE,inter_phase_level,0.43999999999999995
30,600,30 s–10 min,RAW_KSHAPE,balance,0.9739253062050143
30,600,30 s–10 min,TSFRESH,aggregate,0.37029751108598113
30,600,30 s–10 min,TSFRESH,aggregate_dropsmall5,0.37029751108598113
30,600,30 s–10 min,TSFRESH,intra,1695.2354611041592
30,600,30 s–10 min,TSFRESH,intra_sbd,0.4483966043619083
30,600,30 s–10 min,TSFRESH,intra_phase_level,0.47
30,600,30 s–10 min,TSFRESH,inter,7868.418901728852
30,600,30 s–10 min,TSFRESH,inter_sbd,0.3636825610160402
30,600,30 s–10 min,TSFRESH,inter_phase_level,3.075
30,600,30 s–10 min,TSFRESH,balance,0.0059752126171837405
30,600,30 s–10 min,DTW,aggregate,0.42568678164704377
30,600,30 s–10 min,DTW,aggregate_dropsmall5,0.42568678164704377
30,600,30 s–10 min,DTW,intra,1226.467931179336
30,600,30 s–10 min,DTW,intra_sbd,0.4231180328369893
30,600,30 s–10 min,DTW,intra_phase_level,0.42
30,600,30 s–10 min,DTW,inter,1446.623238249892
30,600,30 s–10 min,DTW,inter_sbd,0.49287160242827655
30,600,30 s–10 min,DTW,inter_phase_level,0.6325
30,600,30 s–10 min,DTW,balance,0.8585152947633019
30,600,30 s–10 min,RANDOM,aggregate,0.2370922769820343
30,600,30 s–10 min,RANDOM,aggregate_dropsmall5,0.2370922769820343
30,600,30 s–10 min,RANDOM,intra,1212.5244661022368
30,600,30 s–10 min,RANDOM,intra_sbd,0.450983454045408
30,600,30 s–10 min,RANDOM,intra_phase_level,0.47
30,600,30 s–10 min,RANDOM,inter,41.99363057767226
30,600,30 s–10 min,RANDOM,inter_sbd,0.00367755934190195
30,600,30 s–10 min,RANDOM,inter_phase_level,0.005
30,600,30 s–10 min,RANDOM,balance,0.999999998282182
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.595283199710212
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.595283199710212
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,intra,188.38828588760904
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.6784063298631348
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.16
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,inter,1035.740022557052
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.7655884924199232
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,0.5
600,3600,10 min–1 h,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9829490295199442
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,aggregate,0.6006514374731083
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.6006514374731083
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,intra,210.85986269824195
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,intra_sbd,0.6568917871128235
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,intra_phase_level,0.15
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,inter,5794.411181133022
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,inter_sbd,0.7452746078804053
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,inter_phase_level,2.26
600,3600,10 min–1 h,GENOME_2STAGE_OPTI,balance,0.7758200341582939
600,3600,10 min–1 h,RAW,aggregate,0.5695716353959145
600,3600,10 min–1 h,RAW,aggregate_dropsmall5,0.5695716353959145
600,3600,10 min–1 h,RAW,intra,51.056842567471904
600,3600,10 min–1 h,RAW,intra_sbd,0.8077203565509201
600,3600,10 min–1 h,RAW,intra_phase_level,0.64
600,3600,10 min–1 h,RAW,inter,24892.9506964635
600,3600,10 min–1 h,RAW,inter_sbd,0.7665999445065588
600,3600,10 min–1 h,RAW,inter_phase_level,25.645
600,3600,10 min–1 h,RAW,balance,0.1401848281905601
600,3600,10 min–1 h,RAW_KSHAPE,aggregate,0.5181765109511405
600,3600,10 min–1 h,RAW_KSHAPE,aggregate_dropsmall5,0.5181765109511405
600,3600,10 min–1 h,RAW_KSHAPE,intra,812.3377348676769
600,3600,10 min–1 h,RAW_KSHAPE,intra_sbd,0.5313323975762134
600,3600,10 min–1 h,RAW_KSHAPE,intra_phase_level,0.1
600,3600,10 min–1 h,RAW_KSHAPE,inter,762.8527013539508
600,3600,10 min–1 h,RAW_KSHAPE,inter_sbd,0.7398402021609436
600,3600,10 min–1 h,RAW_KSHAPE,inter_phase_level,0.555
600,3600,10 min–1 h,RAW_KSHAPE,balance,0.7200073509591356
600,3600,10 min–1 h,TSFRESH,aggregate,0.42653506015501286
600,3600,10 min–1 h,TSFRESH,aggregate_dropsmall5,0.42653506015501286
600,3600,10 min–1 h,TSFRESH,intra,162.7991423705599
600,3600,10 min–1 h,TSFRESH,intra_sbd,0.669775907392064
600,3600,10 min–1 h,TSFRESH,intra_phase_level,0.53
600,3600,10 min–1 h,TSFRESH,inter,10646.473481053428
600,3600,10 min–1 h,TSFRESH,inter_sbd,0.3904880649193359
600,3600,10 min–1 h,TSFRESH,inter_phase_level,27.25
600,3600,10 min–1 h,TSFRESH,balance,0.12502797350242636
600,3600,10 min–1 h,DTW,aggregate,0.6193680936519564
600,3600,10 min–1 h,DTW,aggregate_dropsmall5,0.6193680936519564
600,3600,10 min–1 h,DTW,intra,29.293171540041552
600,3600,10 min–1 h,DTW,intra_sbd,0.7326092310771211
600,3600,10 min–1 h,DTW,intra_phase_level,0.3399999999999999
600,3600,10 min–1 h,DTW,inter,18013.722724359122
600,3600,10 min–1 h,DTW,inter_sbd,0.704588846144329
600,3600,10 min–1 h,DTW,inter_phase_level,20.685
600,3600,10 min–1 h,DTW,balance,0.2767717903878944
600,3600,10 min–1 h,RANDOM,aggregate,0.29956220499283026
600,3600,10 min–1 h,RANDOM,aggregate_dropsmall5,0.29956220499283026
600,3600,10 min–1 h,RANDOM,intra,266.249400811338
600,3600,10 min–1 h,RANDOM,intra_sbd,0.8087910841129032
600,3600,10 min–1 h,RANDOM,intra_phase_level,0.67
600,3600,10 min–1 h,RANDOM,inter,966.3053210330877
600,3600,10 min–1 h,RANDOM,inter_sbd,0.5375902412452044
600,3600,10 min–1 h,RANDOM,inter_phase_level,0.05499999999999995
600,3600,10 min–1 h,RANDOM,balance,0.9999999608441041
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.5066378125835477
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.5066378125835477
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,intra,40.93451910879176
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.662647088768253
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.06
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,inter,113.57957313138748
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.7731466261637225
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,0.295
3600,10800,1 h–3 h,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9157936003479765
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,aggregate,0.48034455060977255
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.48034455060977255
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,intra,45.09912382250566
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,intra_sbd,0.6947858513543769
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,intra_phase_level,0.08
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,inter,439.67583824536297
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,inter_sbd,0.7949670877535313
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,inter_phase_level,0.8250000000000001
3600,10800,1 h–3 h,GENOME_2STAGE_OPTI,balance,0.8043810682172104
3600,10800,1 h–3 h,RAW,aggregate,0.5865102644120589
3600,10800,1 h–3 h,RAW,aggregate_dropsmall5,0.5865102644120589
3600,10800,1 h–3 h,RAW,intra,24.179716396917424
3600,10800,1 h–3 h,RAW,intra_sbd,0.7908670120949124
3600,10800,1 h–3 h,RAW,intra_phase_level,0.31
3600,10800,1 h–3 h,RAW,inter,18017.24529533497
3600,10800,1 h–3 h,RAW,inter_sbd,0.8758084246605246
3600,10800,1 h–3 h,RAW,inter_phase_level,123.485
3600,10800,1 h–3 h,RAW,balance,0.02966656800489535
3600,10800,1 h–3 h,RAW_KSHAPE,aggregate,0.5446406968968663
3600,10800,1 h–3 h,RAW_KSHAPE,aggregate_dropsmall5,0.5446406968968663
3600,10800,1 h–3 h,RAW_KSHAPE,intra,55.94327663196161
3600,10800,1 h–3 h,RAW_KSHAPE,intra_sbd,0.5960016748687326
3600,10800,1 h–3 h,RAW_KSHAPE,intra_phase_level,0.12
3600,10800,1 h–3 h,RAW_KSHAPE,inter,989.1405953637548
3600,10800,1 h–3 h,RAW_KSHAPE,inter_sbd,0.8310543132687578
3600,10800,1 h–3 h,RAW_KSHAPE,inter_phase_level,0.73
3600,10800,1 h–3 h,RAW_KSHAPE,balance,0.6527594669201655
3600,10800,1 h–3 h,TSFRESH,aggregate,0.45954603690294515
3600,10800,1 h–3 h,TSFRESH,aggregate_dropsmall5,0.45954603690294515
3600,10800,1 h–3 h,TSFRESH,intra,21.321384384598232
3600,10800,1 h–3 h,TSFRESH,intra_sbd,0.6410374907549303
3600,10800,1 h–3 h,TSFRESH,intra_phase_level,0.3
3600,10800,1 h–3 h,TSFRESH,inter,11390.470601450515
3600,10800,1 h–3 h,TSFRESH,inter_sbd,0.7503767165926454
3600,10800,1 h–3 h,TSFRESH,inter_phase_level,76.65
3600,10800,1 h–3 h,TSFRESH,balance,0.02966656800489535
3600,10800,1 h–3 h,DTW,aggregate,0.47755071368868834
3600,10800,1 h–3 h,DTW,aggregate_dropsmall5,0.47755071368868834
3600,10800,1 h–3 h,DTW,intra,14.412893647545184
3600,10800,1 h–3 h,DTW,intra_sbd,0.7576980617732364
3600,10800,1 h–3 h,DTW,intra_phase_level,0.38
3600,10800,1 h–3 h,DTW,inter,6053.677604616366
3600,10800,1 h–3 h,DTW,inter_sbd,0.8809879365892344
3600,10800,1 h–3 h,DTW,inter_phase_level,97.7
3600,10800,1 h–3 h,DTW,balance,0.0779731041634594
3600,10800,1 h–3 h,RANDOM,aggregate,0.29614416101164803
3600,10800,1 h–3 h,RANDOM,aggregate_dropsmall5,0.29614416101164803
3600,10800,1 h–3 h,RANDOM,intra,147.05451402039097
3600,10800,1 h–3 h,RANDOM,intra_sbd,0.790888638411106
3600,10800,1 h–3 h,RANDOM,intra_phase_level,0.19
3600,10800,1 h–3 h,RANDOM,inter,108.8744302001842
3600,10800,1 h–3 h,RANDOM,inter_sbd,0.8129733358752651
3600,10800,1 h–3 h,RANDOM,inter_phase_level,0.2249999999999999
3600,10800,1 h–3 h,RANDOM,balance,0.999999432660429


==> figures/PLF/write/resample_sweep_write.csv <==
resample,strategy,metric,value
100,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.5013414181902591
100,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.5013414181902591
100,GENOME_GENOME_RESAMPLE_ENCODING,intra,1415.8518548133354
100,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.4458369851913064
100,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.25
100,GENOME_GENOME_RESAMPLE_ENCODING,inter,660.0062182750154
100,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.5446239051326167
100,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,0.54
100,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9395034329032875
100,GENOME_2STAGE_OPTI,aggregate,0.6742859633957072
100,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.6742859633957072
100,GENOME_2STAGE_OPTI,intra,1030.27097174561
100,GENOME_2STAGE_OPTI,intra_sbd,0.4138284131271865
100,GENOME_2STAGE_OPTI,intra_phase_level,0.18
100,GENOME_2STAGE_OPTI,inter,1780.202131555614
100,GENOME_2STAGE_OPTI,inter_sbd,0.5306174990622544
100,GENOME_2STAGE_OPTI,inter_phase_level,0.5049999999999999
100,GENOME_2STAGE_OPTI,balance,0.8437467400854117
100,RAW,aggregate,0.5202910551384224
100,RAW,aggregate_dropsmall5,0.5202910551384224
100,RAW,intra,1400.9251063925358
100,RAW,intra_sbd,0.4178226877146354
100,RAW,intra_phase_level,0.37
100,RAW,inter,3278.782629904077
100,RAW,inter_sbd,0.5582232605794568
100,RAW,inter_phase_level,0.6174999999999999
100,RAW,balance,0.7452648497064251
100,RAW_KSHAPE,aggregate,0.5793010245933329
100,RAW_KSHAPE,aggregate_dropsmall5,0.5793010245933329
100,RAW_KSHAPE,intra,1275.4995167526292
100,RAW_KSHAPE,intra_sbd,0.3485910255173343
100,RAW_KSHAPE,intra_phase_level,0.4
100,RAW_KSHAPE,inter,831.2854310679202
100,RAW_KSHAPE,inter_sbd,0.6636746166075465
100,RAW_KSHAPE,inter_phase_level,0.44249999999999995
100,RAW_KSHAPE,balance,0.9331619118208984
100,TSFRESH,aggregate,0.4677830357625115
100,TSFRESH,aggregate_dropsmall5,0.4677830357625115
100,TSFRESH,intra,1237.2351934561636
100,TSFRESH,intra_sbd,0.5066310584812879
100,TSFRESH,intra_phase_level,0.47
100,TSFRESH,inter,5555.929672511756
100,TSFRESH,inter_sbd,0.377814448847367
100,TSFRESH,inter_phase_level,2.845
100,TSFRESH,balance,0.05176602461665391
100,DTW,aggregate,0.398881901876008
100,DTW,aggregate_dropsmall5,0.398881901876008
100,DTW,intra,1566.6540432551874
100,DTW,intra_sbd,0.4568614229552541
100,DTW,intra_phase_level,0.44
100,DTW,inter,2442.5542397755444
100,DTW,inter_sbd,0.6134665171561947
100,DTW,inter_phase_level,0.575
100,DTW,balance,0.7529831240932342
100,RANDOM,aggregate,0.2403151502755394
100,RANDOM,aggregate_dropsmall5,0.2403151502755394
100,RANDOM,intra,1200.7302657192083
100,RANDOM,intra_sbd,0.5114046068219126
100,RANDOM,intra_phase_level,0.49
100,RANDOM,inter,62.774444454255615
100,RANDOM,inter_sbd,0.0042546821046835
100,RANDOM,inter_phase_level,0.01
100,RANDOM,balance,0.9999999970611761
300,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.5322642455694965
300,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.5322642455694965
300,GENOME_GENOME_RESAMPLE_ENCODING,intra,891.3328104888392
300,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.4854854172087263
300,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.2799999999999999
300,GENOME_GENOME_RESAMPLE_ENCODING,inter,561.8932670659296
300,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.5137194399821327
300,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,0.575
300,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.941781164929005
300,GENOME_2STAGE_OPTI,aggregate,0.6966221434227364
300,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.6966221434227364
300,GENOME_2STAGE_OPTI,intra,746.2312315889842
300,GENOME_2STAGE_OPTI,intra_sbd,0.3750540925902016
300,GENOME_2STAGE_OPTI,intra_phase_level,0.15
300,GENOME_2STAGE_OPTI,inter,1284.5583849429993
300,GENOME_2STAGE_OPTI,inter_sbd,0.5135335527363938
300,GENOME_2STAGE_OPTI,inter_phase_level,0.465
300,GENOME_2STAGE_OPTI,balance,0.8058128094555634
300,RAW,aggregate,0.520889321203008
300,RAW,aggregate_dropsmall5,0.520889321203008
300,RAW,intra,1108.8384432134155
300,RAW,intra_sbd,0.4773711244441595
300,RAW,intra_phase_level,0.55
300,RAW,inter,3801.0653318359987
300,RAW,inter_sbd,0.6419297171695797
300,RAW,inter_phase_level,1.2225
300,RAW,balance,0.7354433951319927
300,RAW_KSHAPE,aggregate,0.6258139326631363
300,RAW_KSHAPE,aggregate_dropsmall5,0.6258139326631363
300,RAW_KSHAPE,intra,911.0647219873206
300,RAW_KSHAPE,intra_sbd,0.4291202420209808
300,RAW_KSHAPE,intra_phase_level,0.2299999999999999
300,RAW_KSHAPE,inter,391.8199138753995
300,RAW_KSHAPE,inter_sbd,0.7371006028251668
300,RAW_KSHAPE,inter_phase_level,0.405
300,RAW_KSHAPE,balance,0.9716917534656961
300,TSFRESH,aggregate,0.4658249049983797
300,TSFRESH,aggregate_dropsmall5,0.4658249049983797
300,TSFRESH,intra,1191.5207359266508
300,TSFRESH,intra_sbd,0.5076432028198429
300,TSFRESH,intra_phase_level,0.47
300,TSFRESH,inter,5555.929672511756
300,TSFRESH,inter_sbd,0.3778144488473671
300,TSFRESH,inter_phase_level,2.845
300,TSFRESH,balance,0.05176602461665391
300,DTW,aggregate,0.3316178197084567
300,DTW,aggregate_dropsmall5,0.3316178197084567
300,DTW,intra,1285.834099895092
300,DTW,intra_sbd,0.5345350741939534
300,DTW,intra_phase_level,0.6900000000000001
300,DTW,inter,1691.405194741219
300,DTW,inter_sbd,0.47427622364974714
300,DTW,inter_phase_level,1.5899999999999999
300,DTW,balance,0.8320266486052316
300,RANDOM,aggregate,0.319874602385002
300,RANDOM,aggregate_dropsmall5,0.319874602385002
300,RANDOM,intra,884.1110254615282
300,RANDOM,intra_sbd,0.5176692910643876
300,RANDOM,intra_phase_level,0.48
300,RANDOM,inter,35.09585558982647
300,RANDOM,inter_sbd,0.00391917244385065
300,RANDOM,inter_phase_level,0.0125
300,RANDOM,balance,0.9999999987963645
500,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.5847875563458803
500,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.5847875563458803
500,GENOME_GENOME_RESAMPLE_ENCODING,intra,736.5702694568138
500,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.4800893703715476
500,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.2299999999999999
500,GENOME_GENOME_RESAMPLE_ENCODING,inter,572.4063467799845
500,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.542315076838701
500,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,0.525
500,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9524874616512276
500,GENOME_2STAGE_OPTI,aggregate,0.6985198395992244
500,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.6985198395992244
500,GENOME_2STAGE_OPTI,intra,638.6677798256371
500,GENOME_2STAGE_OPTI,intra_sbd,0.3985042394817233
500,GENOME_2STAGE_OPTI,intra_phase_level,0.13
500,GENOME_2STAGE_OPTI,inter,1212.6674791764165
500,GENOME_2STAGE_OPTI,inter_sbd,0.5285140262477671
500,GENOME_2STAGE_OPTI,inter_phase_level,0.475
500,GENOME_2STAGE_OPTI,balance,0.8011523377507375
500,RAW,aggregate,0.558883881730204
500,RAW,aggregate_dropsmall5,0.558883881730204
500,RAW,intra,903.914324684508
500,RAW,intra_sbd,0.4791662047883555
500,RAW,intra_phase_level,0.55
500,RAW,inter,3112.5574072471895
500,RAW,inter_sbd,0.664196500418924
500,RAW,inter_phase_level,1.1925
500,RAW,balance,0.7437374288603529
500,RAW_KSHAPE,aggregate,0.6968393697410067
500,RAW_KSHAPE,aggregate_dropsmall5,0.6968393697410067
500,RAW_KSHAPE,intra,750.4962812887934
500,RAW_KSHAPE,intra_sbd,0.3978838331711404
500,RAW_KSHAPE,intra_phase_level,0.21
500,RAW_KSHAPE,inter,317.1869254877365
500,RAW_KSHAPE,inter_sbd,0.7281881048432639
500,RAW_KSHAPE,inter_phase_level,0.45499999999999996
500,RAW_KSHAPE,balance,0.9851797988848605
500,TSFRESH,aggregate,0.4538788803977271
500,TSFRESH,aggregate_dropsmall5,0.4538788803977271
500,TSFRESH,intra,1284.513345098212
500,TSFRESH,intra_sbd,0.5073209139920063
500,TSFRESH,intra_phase_level,0.47
500,TSFRESH,inter,5555.929672511756
500,TSFRESH,inter_sbd,0.377814448847367
500,TSFRESH,inter_phase_level,2.845
500,TSFRESH,balance,0.05176602461665391
500,DTW,aggregate,0.40609874999108136
500,DTW,aggregate_dropsmall5,0.40609874999108136
500,DTW,intra,1043.6191439988138
500,DTW,intra_sbd,0.5472473211405484
500,DTW,intra_phase_level,0.6900000000000001
500,DTW,inter,1715.5470356720452
500,DTW,inter_sbd,0.5464305425269655
500,DTW,inter_phase_level,1.7275
500,DTW,balance,0.8192608525133023
500,RANDOM,aggregate,0.3423157018849743
500,RANDOM,aggregate_dropsmall5,0.3423157018849743
500,RANDOM,intra,745.3849294640776
500,RANDOM,intra_sbd,0.5193990602420582
500,RANDOM,intra_phase_level,0.48
500,RANDOM,inter,35.293173065567146
500,RANDOM,inter_sbd,0.0027998411596828
500,RANDOM,inter_phase_level,0.005
500,RANDOM,balance,0.9999999987963645
700,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.5906390119168673
700,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.5906420692550144
700,GENOME_GENOME_RESAMPLE_ENCODING,intra,641.0555194838074
700,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.48056621290767126
700,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.2299999999999999
700,GENOME_GENOME_RESAMPLE_ENCODING,inter,420.4983824051964
700,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.5419169992742536
700,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,0.53
700,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9546394553817666
700,GENOME_2STAGE_OPTI,aggregate,0.6592647909121842
700,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.6592659509042704
700,GENOME_2STAGE_OPTI,intra,555.8522513875497
700,GENOME_2STAGE_OPTI,intra_sbd,0.4296111470370843
700,GENOME_2STAGE_OPTI,intra_phase_level,0.13
700,GENOME_2STAGE_OPTI,inter,825.1256284770928
700,GENOME_2STAGE_OPTI,inter_sbd,0.5144691478889023
700,GENOME_2STAGE_OPTI,inter_phase_level,0.47
700,GENOME_2STAGE_OPTI,balance,0.8059610325355302
700,RAW,aggregate,0.5263366844236287
700,RAW,aggregate_dropsmall5,0.5263378266890238
700,RAW,intra,809.9572245194572
700,RAW,intra_sbd,0.4291350795798405
700,RAW,intra_phase_level,0.55
700,RAW,inter,1406.6954595506572
700,RAW,inter_sbd,0.5150763318488342
700,RAW,inter_phase_level,0.9750000000000001
700,RAW,balance,0.7175647517163425
700,RAW_KSHAPE,aggregate,0.6831503059087007
700,RAW_KSHAPE,aggregate_dropsmall5,0.6831503059087007
700,RAW_KSHAPE,intra,638.794952749729
700,RAW_KSHAPE,intra_sbd,0.398458436215824
700,RAW_KSHAPE,intra_phase_level,0.29
700,RAW_KSHAPE,inter,236.2961464581151
700,RAW_KSHAPE,inter_sbd,0.7228997407734672
700,RAW_KSHAPE,inter_phase_level,0.5
700,RAW_KSHAPE,balance,0.9829777398901218
700,TSFRESH,aggregate,0.4570610866216954
700,TSFRESH,aggregate_dropsmall5,0.45706516610606307
700,TSFRESH,intra,1288.8944495657734
700,TSFRESH,intra_sbd,0.5080169395110214
700,TSFRESH,intra_phase_level,0.47
700,TSFRESH,inter,5555.929672511756
700,TSFRESH,inter_sbd,0.3778144488473671
700,TSFRESH,inter_phase_level,2.845
700,TSFRESH,balance,0.05176602461665391
700,DTW,aggregate,0.4141554297514173
700,DTW,aggregate_dropsmall5,0.3833588408520939
700,DTW,intra,887.7835870403713
700,DTW,intra_sbd,0.556887223305021
700,DTW,intra_phase_level,0.67
700,DTW,inter,1232.9485669212238
700,DTW,inter_sbd,0.7136743635443159
700,DTW,inter_phase_level,1.1800000000000002
700,DTW,balance,0.7487796576863315
700,RANDOM,aggregate,0.35622113847121334
700,RANDOM,aggregate_dropsmall5,0.35622563421638487
700,RANDOM,intra,639.9531854849938
700,RANDOM,intra_sbd,0.5191960265089564
700,RANDOM,intra_phase_level,0.47
700,RANDOM,inter,42.483026113549904
700,RANDOM,inter_sbd,0.0030891158841601
700,RANDOM,inter_phase_level,0.005
700,RANDOM,balance,0.9999999990990114
900,GENOME_GENOME_RESAMPLE_ENCODING,aggregate,0.5891715657766304
900,GENOME_GENOME_RESAMPLE_ENCODING,aggregate_dropsmall5,0.5891715657766304
900,GENOME_GENOME_RESAMPLE_ENCODING,intra,608.6803705952477
900,GENOME_GENOME_RESAMPLE_ENCODING,intra_sbd,0.4690743638097919
900,GENOME_GENOME_RESAMPLE_ENCODING,intra_phase_level,0.2
900,GENOME_GENOME_RESAMPLE_ENCODING,inter,372.6957175231406
900,GENOME_GENOME_RESAMPLE_ENCODING,inter_sbd,0.5965224757461791
900,GENOME_GENOME_RESAMPLE_ENCODING,inter_phase_level,0.5425
900,GENOME_GENOME_RESAMPLE_ENCODING,balance,0.9393787375209401
900,GENOME_2STAGE_OPTI,aggregate,0.5655694173174718
900,GENOME_2STAGE_OPTI,aggregate_dropsmall5,0.5655694173174718
900,GENOME_2STAGE_OPTI,intra,1035.469270037067
900,GENOME_2STAGE_OPTI,intra_sbd,0.39071252432656195
900,GENOME_2STAGE_OPTI,intra_phase_level,0.13
900,GENOME_2STAGE_OPTI,inter,737.4012763012255
900,GENOME_2STAGE_OPTI,inter_sbd,0.5251740200103191
900,GENOME_2STAGE_OPTI,inter_phase_level,0.465
900,GENOME_2STAGE_OPTI,balance,0.8083282297666045
900,RAW,aggregate,0.6159466086698864
900,RAW,aggregate_dropsmall5,0.6159466086698864
900,RAW,intra,684.5866432044631
900,RAW,intra_sbd,0.4838412616692144
900,RAW,intra_phase_level,0.55
900,RAW,inter,9897.521429325814
900,RAW,inter_sbd,0.7086374981590007
900,RAW,inter_phase_level,1.115
900,RAW,balance,0.7436113869902782
900,RAW_KSHAPE,aggregate,0.4598135203540363
900,RAW_KSHAPE,aggregate_dropsmall5,0.4598135203540363
900,RAW_KSHAPE,intra,1142.6959409487235
900,RAW_KSHAPE,intra_sbd,0.494486947608002
900,RAW_KSHAPE,intra_phase_level,0.29
900,RAW_KSHAPE,inter,606.2773346312724
900,RAW_KSHAPE,inter_sbd,0.8396878622445745
900,RAW_KSHAPE,inter_phase_level,0.44
900,RAW_KSHAPE,balance,0.977621653663835
900,TSFRESH,aggregate,0.3497005624874145
900,TSFRESH,aggregate_dropsmall5,0.3497005624874145
900,TSFRESH,intra,1233.2700188317635
900,TSFRESH,intra_sbd,0.5078223384817364
900,TSFRESH,intra_phase_level,0.47
900,TSFRESH,inter,5555.929672511756
900,TSFRESH,inter_sbd,0.377814448847367
900,TSFRESH,inter_phase_level,2.845
900,TSFRESH,balance,0.05176602461665391
900,DTW,aggregate,0.49487814259946517
900,DTW,aggregate_dropsmall5,0.49487814259946517
900,DTW,intra,807.3890211367417
900,DTW,intra_sbd,0.515428537190787
900,DTW,intra_phase_level,0.64
900,DTW,inter,4994.72205904712
900,DTW,inter_sbd,0.6314424356262116
900,DTW,inter_phase_level,1.875
900,DTW,balance,0.8313760012933358
900,RANDOM,aggregate,0.2687090808658133
900,RANDOM,aggregate_dropsmall5,0.2687090808658133
900,RANDOM,intra,891.2258444089007
900,RANDOM,intra_sbd,0.5225955863262868
900,RANDOM,intra_phase_level,0.47
900,RANDOM,inter,156.25119355961942
900,RANDOM,inter_sbd,0.0025916444180444998
900,RANDOM,inter_phase_level,0.01
900,RANDOM,balance,0.9999999987963645


==> figures/PLF/write/window_sweep_write.csv <==
window,metric,value,normalised
5 s windows,intra,746.2312315889842,1.0
5 s windows,intra_sbd,0.3750540925902016,1.0
5 s windows,intra_phase_level,0.15,0.9230769230769225
5 s windows,inter,1284.5583849429993,0.6231667649364859
5 s windows,inter_sbd,0.5135335527363938,0.8512450042452501
5 s windows,inter_phase_level,0.465,1.0
5 s windows,balance,0.8058128094555634,0.7721994199329306
5 s windows,aggregate,0.8813840160273699,0.8813840160273699
10 s windows,intra,766.0282665444504,0.7955106397267818
10 s windows,intra_sbd,0.440088652851595,0.46544729171227733
10 s windows,intra_phase_level,0.1399999999999999,1.0
10 s windows,inter,972.9119243176132,0.0
10 s windows,inter_sbd,0.4871349436557806,0.0
10 s windows,inter_phase_level,0.4549999999999999,0.0
10 s windows,balance,0.8207840021901561,1.0
10 s windows,aggregate,0.46585113306272274,0.46585113306272274
20 s windows,intra,843.0432854240364,0.0
20 s windows,intra_sbd,0.4967157346567283,0.0
20 s windows,intra_phase_level,0.27,0.0
20 s windows,inter,1473.0131462708564,1.0
20 s windows,inter_sbd,0.518146707541572,1.0
20 s windows,inter_phase_level,0.4549999999999999,0.0
20 s windows,balance,0.7550633937080142,0.0
20 s windows,aggregate,0.2857142857142857,0.2857142857142857

